Helium Reionization from Empirical Quasar Luminosity Functions before and after JWST

Recently, models of the quasar luminosity function (QLF) rooted on large observational compilations have been produced that, unlike their predecessors, feature a smooth evolution with time. This bypasses the need to assume an ionizing emissivity evolution when simulating helium reionization with observations-based QLF, thus yielding more robust constraints. We combine one such QLF with a cosmological hydrodynamical simulation and 3D multi-frequency radiative transfer. The simulated reionization history is consistently delayed in comparison to most other models in the literature. The predicted intergalactic medium temperature is larger than the observed one at $z \lesssim 3$. Through forward modeling of the He II Lyman-$\alpha$ forest, we show that our model produces an extended helium reionization and successfully matches the bulk of the observed effective optical depth distribution, although it over-ionizes the Universe at $z\lesssim2.8$ as the effect of small-scale Lyman Limit Systems not being resolved. We thoroughly characterize transmission regions and dark gaps in He II Lyman-$\alpha$ forest sightlines. We quantify their sensitivity to the helium reionization, opening a new avenue for further observational studies of this epoch. Finally, we explore the implications for helium reionization of the large number of active galactic nuclei revealed at $z\gtrsim5$ by JWST. We find that such modifications do not affect any observable at $z\leq4$, except in our most extreme model, indicating that the observed abundance of high-$z$ AGNs does not bear consequences for helium reionization.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
